Far Tails of the Positional Distribution in random walk: A Saddle-Point Approach

Rare events and large-deviation theory have attracted considerable interest in the study of random walks. Here, we investigate the rare events of the positional distribution of continuous-time random walks under ordinary and equilibrium initial conditions using the saddle point method. We show that the far-tail behavior is sensitive to the expansion of the waiting-time distribution near its minimum value. For a general power-series expansion near the minimum waiting time, the positional distribution exhibits an approximately exponential decay in its far tails. In contrast, when the waiting-time distribution has a cutoff at its minimum value, the positional distribution exhibits an unexpected Gaussian decay, in contrast to the far-tail behavior of the renewal-count distribution. We further find that the most likely number of renewals required to reach a given position, as well as the associated rate functions, is insensitive to the initial conditions, whereas the far tails of the positional distribution retain a dependence on the initial conditions. Our results provide new insights into the rare-event statistics and large deviations of random walks.

==> README.txt <==
Tails of the Position — IOP 模板版

主文件：main.tex
预览文件：main.pdf

本项目采用 ECRG59-arxiv_2.tex 的 iopart 12pt 文档格式，内容来自
YuDa_project.zip 中的 TailsOfThePosition.tex。压缩包正文与最初提供的
独立 TeX 文件内容一致。

已迁移标题、5 位作者及单位、摘要、全文、公式、8 幅图、附录及
40 条参考文献。长公式仅调整换行和对齐；标签和引用键均保留。
附录公式保留原稿 A1、A2 等编号形式，附录图按 IOP 格式编号为 A1、A2。
原稿未提供关键词或作者邮箱，因此未添加这些信息。

编译：使用 pdfLaTeX。Overleaf 上传整个项目后，将 main.tex 设为主文件。
本地完整编译顺序：
  pdflatex main.tex
  bibtex main
  pdflatex main.tex
  pdflatex main.tex

项目包含模板的 iopart.cls、iopams.sty、iopart10.clo、iopart12.clo，
已修正四条记录的 wenxian.bib，以及原始 EPS 图片和对应 PDF 图片。
main.bbl 已附带，可在不运行 BibTeX 时使用现有参考文献。
tails-iop.bst 基于 iopart-num.bst，增加文章标题，以接近所给模板的参考文献样式；
原样式的许可和署名保留在文件内。

范围说明：本项目完成模板迁移、排版调整、旧式号纠正，以及下列经用户确认的公式和文字修正；未进行全面学术校订或全文英文润色。
根据找回的旧摄动法推导稿，已恢复上述两句说明，并将旧 (A6)、(A14)、(A17) 分别改为自动引用当前 (A5)、(A8)、(57)。

已核对旧稿并将“full definition”处旧 (A5) 改为自动引用当前 (A4)，数值检验中的两处旧 (52) 改为自动引用当前 (55)。

2026-10-23 经确认的进一步修正：
1. 平衡过程作用量中重复的 -ln Gamma 项仅保留一次；取消孤立的手动 (4.1) 编号，保持为无编号推导式，正文其余式号不变。
2. 该作用量的导数以及式 (55) 中，将 C_alpha Gamma(1+alpha) 整个乘积取 1/(1+alpha) 次幂。
3. 作用量导数中来自 digamma 渐近展开的 1/[2z] 修正项改为正号。
4. 图 3 图注和结论中的线性关系改为 ln R；补齐 R 符号。
5. 删除结论中未完成的占位句，修正 minimum、Lévy 等拼写和引言中的明显语病。
6. 为避免 IOP 样式将文献 [8]、[29] 的正式论文 PDF 链接标为“Preprint”，移除这两个 eprint 字段，保留正式发表信息和 DOI／网页链接。这是样式兼容处理，不表示原始电子版链接本身有误。
7. 文献 [21]、[23] 保留原预印本引用形式，按 arXiv 首次提交年份补为 2019、2022。
   年份核对来源：https://arxiv.org/abs/1909.07189 、https://arxiv.org/abs/2209.03410
   文献 [21] 的正式发表年份为 2020；这里的 2019 对应现有 arXiv 引用。
本次保留 12pt 正文字号及现有长公式换行方式。

2026-10-23 第二轮复核后，按用户指定仅修正回复中的第 1、2 项：
1. 式 (19) 及其上方无编号 R 表达式补上 sqrt(1+alpha)。
2. 修正单边 Lévy 小时间密度的指数系数，并补全常数前因子。
3. 用紧随旧式 (28) 的正确 Q_t(N) 渐近式替换错误中间式，消除重复；编号仍为 (28)。
4. 式 (29) 的对数导数项补上 1/2，并明确等于零。
5. 修正尺度变量说明，区分 N* 的组合变量与传播子主指数的 |x|/t^(alpha/2)。
其他复核事项仍待处理；本轮没有改动最大更新次数、式 (4) 或附录适用条件等项目。

